Low lying baryon spectrum with $N_f = 2+1+1$ dynamical twisted quarks

We present first results on the octet and decuplet strange baryon spectrum with $N_f=2+1+1$ twisted mass quarks. We use an Osterwalder Seiler valence strange quark with a mass tuned to the kaon and compare the results with those obtained in the unitary setup. This comparison allows to perform a first study of the lattice artefacts introduced by the mixed action approach. We investigate the effect of the strange and charm quarks in the sea by using two lattice spacings and comparing with preceding $N_f = 2$ twisted mass fermion calculations.

==> Logo.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{Logo.pstex}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(1620,1620)(1,-781)
\end{picture}%

